Recent Advances on Federated Learning: A Systematic Survey

Federated learning has emerged as an effective paradigm to achieve privacy-preserving collaborative learning among different parties. Compared to traditional centralized learning that requires collecting data from each party, in federated learning, only the locally trained models or computed gradients are exchanged, without exposing any data information. As a result, it is able to protect privacy to some extent. In recent years, federated learning has become more and more prevalent and there have been many surveys for summarizing related methods in this hot research topic. However, most of them focus on a specific perspective or lack the latest research progress. In this paper, we provide a systematic survey on federated learning, aiming to review the recent advanced federated methods and applications from different aspects. Specifically, this paper includes four major contributions. First, we present a new taxonomy of federated learning in terms of the pipeline and challenges in federated scenarios. Second, we summarize federated learning methods into several categories and briefly introduce the state-of-the-art methods under these categories. Third, we overview some prevalent federated learning frameworks and introduce their features. Finally, some potential deficiencies of current methods and several future directions are discussed.

==> fl-teo.pdf_tex <==
%% Creator: Inkscape 1.1 (c68e22c387, 2021-05-23), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fl-teo.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{718.62499876bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53261426)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fl-teo.pdf}}%
    \put(0.05008906,0.25900156){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Federated learning\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fl-teo.pdf}}%
    \put(0.35283701,0.46355888){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Aggregation optimization\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fl-teo.pdf}}%
    \put(0.74135606,0.51365455){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Weight-level aggregation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fl-teo.pdf}}%
    \put(0.74022891,0.46355888){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Feature-level aggregation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fl-teo.pdf}}%
    \put(0.72562498,0.41346321){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Other aggregation approaches\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fl-teo.pdf}}%
    \put(0.32621325,0.31222821){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Heterogeneous federated learning\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fl-teo.pdf}}%
    \put(0.76248287,0.36232388){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Data heterogeneity\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fl-teo.pdf}}%
    \put(0.75644425,0.31222821){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Model heterogeneity\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{fl-teo.pdf}}%
    \put(0.7536535,0.26213254){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}System heterogeneity\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{fl-teo.pdf}}%
    \put(0.35357071,0.18594538){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Secure federated learning\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{fl-teo.pdf}}%
    \put(0.7731282,0.21099321){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Attack methods\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{fl-teo.pdf}}%
    \put(0.76803514,0.16089755){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Defense methods\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{fl-teo.pdf}}%
    \put(0.36283527,0.05966255){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fair federated learning\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{fl-teo.pdf}}%
    \put(0.72543712,0.11080188){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fairness in FL client selection\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{fl-teo.pdf}}%
    \put(0.72210367,0.05966255){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fairness in model optimization\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{fl-teo.pdf}}%
    \put(0.70959019,0.00956688){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Fairness in contribution evaluation\end{tabular}}}}%
  \end{picture}%
\endgroup%

